Study of the doubly charmed tetraquark $T_{cc}^+$

An exotic narrow state in the $D^0D^0\pi^+$ mass spectrum just below the $D^{*+}D^0$ mass threshold is studied using a data set corresponding to an integrated luminosity of 9 fb$^{-1}$ acquired with the LHCb detector in proton-proton collisions at centre-of-mass energies of 7, 8 and 13 TeV. The state is consistent with the ground isoscalar $T^+_{cc}$ tetraquark with a quark content of $cc\bar{u}\bar{d}$ and spin-parity quantum numbers $\mathrm{J}^{\mathrm{P}}=1^+$. Study of the $DD$ mass spectra disfavours interpretation of the resonance as the isovector state. The decay structure via intermediate off-shell $D^{*+}$ mesons is confirmed by the $D^0\pi^+$ mass distribution. The mass of the resonance and its coupling to the $D^{*}D$ system are analysed. Resonance parameters including the pole position, scattering length, effective range and compositeness are measured to reveal important information about the nature of the $T^+_{cc}$ state. In addition, an unexpected dependence of the production rate on track multiplicity is observed.

==> README.txt <==
Plots for LHCb-PAPER-2021-032
 - Fig_*.* plots for main text in different formats
 - Fig_ED*.* plots for Extended Data in different formats

